Testing the fossil field hypothesis: could strongly magnetised OB stars produce all known magnetars?

Stars of spectral types O and B produce neutron stars (NSs) after supernova explosions. Most of NSs are strongly magnetised including normal radio pulsars with $B \propto 10^{12}$ G and magnetars with $B\propto 10^{14}$ G. A fraction of 7-12 per cent of massive stars are also magnetised with $B\propto 10^3$ G and some are weakly magnetised with $B\propto 1$ G. It was suggested that magnetic fields of NSs could be the fossil remnants of magnetic fields of their progenitors. This work is dedicated to study this hypothesis. First, we gather all modern precise measurements of surface magnetic fields in O, B and A stars. Second, we estimate parameters for log-normal distribution of magnetic fields in B stars and found $\mu_B = 2.83\pm 0.1$ $\log_{10}$ (G), $\sigma_B=0.65\pm 0.09$ for strongly magnetised and $\mu_B = 0.14\pm 0.5$ $\log_{10}$ (G), $\sigma=0.7_{-0.27}^{+0.57}$ for weakly magnetised. Third, we assume that the magnetic field of pulsars and magnetars have $2.7$ DEX difference in magnetic fields and magnetars represent 10 per cent of all young NSs and run population synthesis. We found that it is impossible to simultaneously reproduce pulsars and magnetars populations if the difference in their magnetic fields is 2.7 DEX. Therefore, we conclude that the simple fossil origin of the magnetic field is not viable for NSs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
